Fairness and Diversity in the Recommendation and Ranking of Participatory Media Content

Online participatory media platforms that enable one-to-many communication among users, see a significant amount of user generated content and consequently face a problem of being able to recommend a subset of this content to its users. We address the problem of recommending and ranking this content such that different viewpoints about a topic get exposure in a fair and diverse manner. We build our model in the context of a voice-based participatory media platform running in rural central India, for low-income and less-literate communities, that plays audio messages in a ranked list to users over a phone call and allows them to contribute their own messages. In this paper, we describe our model and evaluate it using call-logs from the platform, to compare the fairness and diversity performance of our model with the manual editorial processes currently being followed. Our models are generic and can be adapted and applied to other participatory media platforms as well.

==> description.csv <==
Data,Description
cdr\_id,Unique ID of the call
Caller ID,Unique Callerid of the caller
Item ID,Unique ID of the item
Contributor,Callerid of caller who recorded the item
Item duration,Duration of the item
Call duration,Duration heard by the caller 
Source,(User/ Studio/ Reporter/ Field) Generated Content
Theme,Theme of the item
Aspect,Aspect of the theme of item
Rating,Rating of item given by moderators
Key pressed,Key pressed by caller on item 

